Efficient ICBased Solutions for Medical Devices and Automotive Radars

This thesis focuses on developing integrated circuit (IC) solutions for medical devices and automotive radars, and is divided into two main parts. Part One presents the design and evaluation of a miniaturized multi chip module (MCM) solution intended to deliver welldefined, charge balanced current stimuli directly to the inner ear. This section emphasizes the design of the supply chip, which includes a DC DC converter. It involves a comprehensive study aimed at optimizing and enhancing the efficiency of the design. Part Two investigates the fundamental principles of designing millimeter wave (mmWave) voltagecontrolled oscillators (VCOs). This section introduces a VCO with stateoftheart performance, showcasing advancements in mmWave technology. Overall, this thesis contributes to both the medical device field and automotive radar technology through innovative IC solutions.

==> uci-manual/section1.txt <==

UCI Theses and Dissertations Manual - 1. Basic Information for the Candidate





1.1. Introduction to Using the Manual
1.2. Your Responsibilities as a Candidate

1.2.1. Maintain Your Current Enrollment at UCI
1.2.2. Meet Filing Deadlines
1.2.3. Pay the Filing Fee
1.2.4. Follow the Requirements in this Manual


1.3. The Role of the University Archives

1.3.1 Electronic Thesis or Dissertation (ETD) submissions
1.3.2 Your Manuscript after Submission



1.1. Introduction to Using the Manual
Since Winter Quarter 2009, both Masters and Ph.D. students have the option of submitting their thesis or dissertation electronically via the UMI ETD system http://www.etdadmin.com/uci or via the paper submission process. We strongly encourage submission electronically via the ETD system, but we will continue to accept paper submissions.

Congratulations! You are approaching the last step toward attainment of your graduate degree. Your Master's thesis or Ph.D. dissertation, as the permanent scholarly statement of your research, should be error-free and appropriately prepared. You are responsible for submitting a manuscript that fits the format described in this manual and is free of spelling and format errors. The University Archives staff will review your manuscript via the ETD system and will not accept it unless it has been appropriately prepared. Once your manuscript has been accepted by the University Archives, no changes to the text or substitution of pages may be made.
The requirements described in this manual apply only to the formatting of your manuscript, not to its scholarly content. UCI's Graduate Division, the Graduate Council of the Irvine Division of the Academic Senate, and the University Archives have established these criteria and regulations in order to provide all Master's and Ph.D. degree candidates with a uniform presentation format.

It is important that you work with your thesis/dissertation committee and/or your department to develop your manuscript. Be aware that your particular school or discipline's criteria for preparation and submission of manuscripts may vary from this manual. School of the Arts students, for example, are not required to submit their theses to the University Archives, but may do so if they wish to have a copy of their manuscript bound and housed in the UCI Libraries or if they wish to have their manuscript published electronically by UMI. If an art student does choose to submit to the Archives, their manuscript must conform to the requirements in this manual.
You and your committee are responsible for ensuring the accuracy of everything in your manuscript. All formatting requirements specified in this manual must be adhered to. Refer to sections 7.5 and 7.6 of the manual for answers to frequently asked questions about thesis/dissertation preparation and submission and an overview of common mistakes to avoid. For all other matters of organization, presentation, and documentation, your manuscript should meet the standards for published journal articles or monographs in your field.
[back to Table of Contents][top of page]
1.2. Your Responsibilities as a Candidate 
1.2.1. Maintain Your Current Enrollment at UCI
To maintain your status as a graduate-degree candidate, you must continue your full-time enrollment as a UCI student until your thesis/dissertation has been approved by your faculty committee and accepted by the University Archives. If your student status lapses, so does your candidate status. To maintain your full-time enrollment, you must pay either the quarterly Registration Fee and enroll in a minimum of 12 units or, in certain cases (see section 1.2.3.), pay a Filing Fee.
1.2.2. Meet Filing Deadlines
Deadlines for each option above are published here and in UCI's quarterly Schedule of Classes. These official deadlines are final, and they usually occur at the end of the tenth week of classes.
The faculty review and/or the defense of your thesis/dissertation must be completed prior to the filing deadline. If you miss the deadline, the formal conferral of your degree will be delayed until (at minimum) the following quarter. The University Archives is not able to approve extensions.
[back to Table of Contents][top of page]
 
1.2.3. Pay the Filing Fee
You may pay a Filing Fee instead of the regular quarterly Registration Fee or Summer Session Fee if, prior to the beginning of the term in which you expect to receive your degree, you have met all degree requirements, as well as all other eligibility requirements for the filing fee which are listed on the form
The Filing Fee is half the amount of the Registration Fee. To pay the Filing Fee, you must have the chair of your thesis/dissertation committee sign a "Filing Fee Petition" form, which is available from your department or the Graduate Division. The form must also be signed by your Department Chair or Graduate Advisor. Students in the Schools of Biological Sciences, Engineering, Humanities, Social Ecology, Social Sciences and ICS also need their Associate Dean's signature on the petition form. International students must have approval from the International Center before submitting their form.
Once your petition has all the required signatures, take it to the Cashier's Office (228 Aldrich Hall) and pay the Filing Fee by the deadline, and then submit the signed petition to the Graduate Division (120 Aldrich Hall).
If your Filing Fee petition is not approved, you must continue to enroll and pay the full Registration Fee until you have completed all your degree requirements.
1.2.4. Follow the Requirements in this Manual
The requirements in this manual pertain to manuscript formatting, manuscript submission, and copyright matters. They take precedence over any style manuals used by your academic discipline or adopted by your committee. Since requirements change over time, it is important to note that the requirements in this manual supersede all prior editions.
 
PLEASE NOTE:  Students are responsible for adherence to all requirements specified in this manual. 
-Do not rely principally on the format of another student's thesis/dissertation when preparing your own manuscript. 
-We maintain a Word template that conforms to all formatting requirements. The Ph.D. dissertation Word template is available here. The Masters thesis Word template is available here.
-We do not maintain an official LaTeX template. However, this template is accurate as of December 2013: https://github.com/lotten/uci-thesis-latex. If you are using a LaTeX template, please check to see that it conforms to the Word template that we maintain. 
-Your Manuscript must be submitted in Adobe PDF format.
 
The Graduate Division and the University Archives conduct quarterly workshops on the preparation and filing of theses and dissertations. You are strongly urged to attend; dates and times of future sessions are available here.
[back to Table of Contents][top of page]
 
1.3. The Role of the University Archives 
Graduate students have the option of submitting their thesis/dissertation electronically or in paper format.  Students must select one method of submission, either electronically or paper. We strongly encourage students to submit electronically via the ETD system.
1.3.1. Electronic Thesis or Dissertation (ETD) submissions:
Electronic submissions of ETDs are done here.
Information about the electronic submission process is available in this manual, on the Graduate Division website and on the ETD site. Upon submitting your manuscript electronically, University Archives will automatically send you a verification email stating your submission has been received. That will be followed shortly by an email informing you that your submission is under review, and who will be reviewing it. Theses or dissertations that do not follow the formatting requirements in the manual will not be accepted and the student will be told what needs to be changed and will be referred to certain section(s) of the manual for formatting requirements. 
You will receive an automatic confirmation of receipt of your manuscript as soon as you submit it. We will review your thesis/dissertation for formatting and if revisions are needed, we will reply within approximately 2 business days. If the manuscript clears all requirements, you will receive a final confirmation email from the University Archives.
 The Archives staff reviews your manuscript to ensure that:

All required preliminary pages are present.
All requirements specified by ProQuest for ETD submission have been met.  These requirements are online here.

For ETD submissions, all required and optional forms need to be submitted to the Graduate Division, 120 Aldrich Hall on or before the submission deadline to insure that you meet the degree deadline. Graduate Division staff will verify that:

The official original signatures of all committee members on the appropriate form.
Your graduate degree paperwork is complete.
You have submitted your manuscript electronically.

Please note that if you choose to submit electronically, there is no need to visit the University Archives during the submission process unless you would like to make an appointment for an in-person critique of the manuscript prior to submission. You can ask any questions regarding the process or any formatting questions by contacting University Archives through the Electronic Thesis/Dissertation Consultation Request Form. We can also provide critiques on your formatting of the manuscript through this form.
1.3.2. Your Manuscript After Submission
All approved thesis/dissertation manuscripts completed by UCI students automatically become available for public access and circulation as part of the UC Irvine Libraries collection.  Theses and dissertation submitted electronically will be available via Library Search, with a link to the fulltext in eScholarship. You have an option to delay access through an embargo request process. See more information about the embargo process in Section 5.4 Publishing Your Work Elsewhere and Embargoes
Dissertations are published by UMI Dissertation Services (a division of ProQuest Information and Learning Company) or another designated firm approved by UCI that makes dissertations available worldwide through an online index.
The time needed for cataloging and various other processes for electronic publishing varies; allow a minimum of five months for the entire process from submission of your manuscript to the University Archives to the time your manuscript is available for viewing.
[2. Preparing Your Manuscript]





==> uci-manual/section2.txt <==

UCI Theses and Dissertations Manual - 2. Preparing Your Electronic Manuscript





2.1. Introduction
2.2. Manuscript Sections

2.2.1 Preliminary Pages Section
2.2.2 Text Section
2.2.3 References Section


2.3. Length
2.4. Paper Size 
2.5. Selecting a Typeface 
2.6. Margins 
2.7. Spacing and Layout
2.8. Pagination 
2.9. Figures and Illustrations 
2.10. Footnotes and Endnotes 
2.11. Electronic and Audiovisual Appendices 
2.12. Style Manuals
 

PLEASE NOTE:  The burden of properly formatting the manuscript is entirely the responsibility of the student.
 
2.1. Introduction
Please keep in mind that your thesis/dissertation is part of your individual permanent academic record. It is also part of the permanent record of scholarship and research undertaken by all graduate student graduates of UCI, and it will be permanently accessible to the worldwide community of scholars.
2.1.1. Paper and Electronic (ETD) Submissions
Your manuscript must be neat, clean, legible, and error-free when it is submitted to your committee, as well as to the University Archives, whether in paper or electronically (ETD).
The manuscript that the University Archives approves is considered final; any errors you may discover after the University Archives accepts it cannot be corrected.
Use the spell-checker on your word-processing program, but manually proofread your text as well.
 In creating each page of your manuscript, avoid (1) hyphenating words at the end of a line, (2) putting the first line of a paragraph as the last line of type on a page, and (3) putting the last line of a paragraph as the first line of type on a page. Also, keep intact all parts of formulas or items in a list, moving them intact to the next page, if necessary, even if such a move results in extra white space at the bottom of the preceding page.
2.1.2. Electronic (ETD) Submissions
Electronic submissions must follow the basic formatting requirement specified on the UMI submission web site here and in this manual.
[back to Table of Contents][top of page]
2.2. Manuscript Sections
2.2.1. Preliminary Pages Section
Manuscripts normally are composed of three sequential sections: preliminary pages, text, and references. Consult with your committee about the internal arrangement within the text and reference sections.
For margin and pagination requirements, refer to sections 2.6 and 2.8. The preliminary pages require very specific wording, spacing, and layout.  Model your pages after the sample pages in section 6.1. and use the exact wording given there. There is a  Word templates available for the Ph.D. dissertation here.
And a Word template for the Masters thesis here.
You can also see samples of all of the preliminary pages in Section 7.1 of this Manual here.
Only those pages listed below may be included as part of the preliminary pages section, and they must be placed in the order indicated; no other pages are permitted. All are required except the dedication page and the lists of symbols, etc. (the latter is required if applicable).
A Signature Page is not a valid part of your manuscript and is not included in the ETD submission. If the template you are using includes a Signature Page you do not have a current accurate template. Committee signatures are now included on the “Ph.D. Form II/Signature Page” or the “Master’s Thesis / Signature Page” that you print and submit to Graduate Division (Aldrich Hall 120). See Section 5.2 or 5.3 for more about your Submission Checklist.
Title Page

Author's name as it appears on official University records. Check with the Registrar's Office if you are unsure.
The degree earned; use the wording given in Section 7.2., Graduate Degrees Awarded by UCI.
The full name of each committee member.
The words used in the title of your manuscript are the access points for researchers who may use keyword-searching techniques to identify works in various subject areas. Use word substitutes, not symbols or formulas, to ensure effective retrieval from on-line indexes. Use concise titles containing words descriptive of the work; emphasis should be on nouns, with easily identifiable key words.
Sample pages and templates are available.

Copyright Page

If you have previously published parts of your manuscript, you must list the copyright holders; see Section 3.2.
If a copyright statement is not being included, insert a blank page as a substitute.   The University Archives strongly recommends that you include a copyright statement; see section 4, Copyrighting your Manuscript.
Sample pages and templates are available.

Dedication Page (Optional)

Sample pages and templates are available.

Table of Contents 

All sections of the manuscript are listed in the table of contents except the title page, the copyright page, the dedication page, and the table of contents. The sections to be included in the table of contents are: lists of symbols, figures, tables, and illustrations, acknowledgments, curriculum vitae, abstract, introduction, each chapter, bibliography, and each appendix.
Novels and collections of poems are not exempt from the requirement to include a table of contents.
Sample pages and templates are available.

List of Symbols, List of Tables, List of Figures, and List of Illustrations

Include a separate page/s for each type of list.
Include symbols, tables, figures, and illustrations in the text section only (do not include those in your appendix/appendices).
Sample pages and templatees are available.

Acknowledgments Page

You must acknowledge grants and other funding assistance.
If you have used copyrighted material of your own or others, you must include a statement to inform the reader that permission has been granted and state the source of the permission.
You may also acknowledge the contributions of professors and friends.
Sample pages and templates are available.

Curriculum Vitae (Ph.D.s only)

Includes, at minimum, a listing of the author's degrees and educational achievements with dates and the school where the degree was earned.
Include the degree currently being attained with the date of completion (remove any words such as “present” or “current”).
Sample pages and templates are available.

Abstract

Text is double-spaced.
Includes the title, your name, the degree name, the university name and year, and your committee chair’s name; all of the above must be consistent with your title page.
Use indent or flush left at the beginning of paragraphs, depending on the style manual you are following. Include a short statement of the problem you studied; a brief exposition of the methods and procedures employed in gathering the data; and a summary of your findings. No graphs, charts, or tables may be included.
Sample pages and templates are available.

2.2.2. Text Section 

Introduction or preface.
Main body, usually consisting of well-defined subdivisions, i.e., chapters, parts, or their equivalents.
Conclusion (may be separate or a part of the main body).

2.2.3. References Section
Bibliography

Format the references or bibliography in the style most commonly used in your academic discipline (including the placement of references at the end of each chapter if necessary).

Appendices

List each appendix separately in the table of contents.
Tables, figures, charts, or photos placed at the end of the manuscript form an appendix and should not be listed in a list of figures, list of tables, or list of illustrations in your preliminary pages.

[back to Table of Contents][top of page]
2.3. Length 
UCI places no limit on the length of your thesis/dissertation.
[back to Table of Contents][top of page]
2.4. Page Size
For manuscripts submitted electronically, the final version of your thesis/dissertation must be on an 8.5" x 11" page.
2.4.1. Oversized Materials
Oversized material (e.g., extensive computer program instructions or computer listings, form letters, questionnaires, charts, or any other reprinted materials) should be photo-reduced to fit onto 8.5" x 11" pages.  Reduced copies of graphs, charts, and similar material can be accepted if they are (1) clearly legible and 10-point or larger font; and (2) the required allowances for margins and page number location requirements are maintained. You may want to consider using multimedia for some such material. (See section 2.11., Electronic and Audiovisual Appendices).
[back to Table of Contents][top of page]
2.5. Selecting a Typeface
Be consistent in the use of typeface(s) throughout your manuscript. All text material must be in the same typeface/font; all headings and figure/table titles/captions must be in a consistent typeface.
Any symbols, equations, figures, drawings, diacritical marks, or lines that cannot be typed, and therefore are drawn, must be added in permanent black ink.
Embedded fonts are required. Post Script Type 1 fonts are required.
2.5.1. Font Size
It is extremely important that you choose a type size that is legible.
All fonts used, including those for sub-and superscripts, must be 10-point or larger. Recommended sizes are 14-point for chapter headings, 12-point for the main body of text and figure/table titles, and 10-point for footnotes, sub- and super-scripts, and text in figures and tables.
2.5.2. Font Selection
Use a clear, standard font that is highly legible and will reproduce clearly. Ornate or decorative fonts such as script, calligraphy, gothic, italics, or specialized art fonts are not acceptable.
 If permitted by your committee, you may (1) use italic type for headings, foreign words, book titles, or occasional emphasis, OR (2) you may use bold-faced or underscored type where appropriate such as in the text of headings and table titles/figure captions. Remember to maintain consistency throughout your manuscript when you use any of these styles.
[back to Table of Contents][top of page]
2.6. Margins 
All manuscript text, excluding manuscript page numbers, must fit within these specified margin requirements:

1" (minimum) from the top, left, right, and bottom edges of the page

Tables, figures, graphs, photographs, and appendices are also included in these margin requirements. Materials may be reduced or enlarged, if necessary, to fit within the required margins.
[back to Table of Contents][top of page]
2.7. Spacing and Layout 
Your manuscript must be double-spaced, with the exception of footnotes/endnotes, bibliographic entries, long quotations, data in lists and tables, lists in appendices and figure/table captions, all of which should be single-spaced.
2.7.1. Preliminary pages
The title page, copyright page, dedication page (if used), lists of figures, tables, symbols, or illustrations, acknowledgments page, curriculum vitae (Ph.D.s only) and abstract page have specific spacing and layout requirements. Model your pages after the sample pages in section 7.1. The manuscript you submit should not have a Signature page. This is no longer a valid part of your manuscript. If the template you are using includes a Signature page you do not have a current accurate template. There are templates available for Word and LaTeX. The Special Collections and Archives Department maintains the official thesis and dissertation Word templates. The LaTeX template is for dissertations only. It is not official and it is not maintained by Special Collections and Archives. However, it is accurate as of September 2013.
Sample pages and templates are available.
2.7.2. Headings
Establish and follow a consistent pattern for layout of all headings. For example: center all major headings; place secondary headings at least two lines below major headings.
2.7.3. Long Quotations
The format recommended for layout of long quotations is to double space before and after any long quotations used in your main text and to indent all lines in the quoted material at least five spaces from BOTH the left and right margins.
[back to Table of Contents][top of page]
2.8. Pagination 
Every manuscript page except the title page and the copyright page must be numbered.
2.8.1. Preliminary Pages
Number the preliminary pages at the bottom center of the page, in lower-case Roman numerals. The title page is counted in determining the total number of pages in this section but is NOT numbered. The copyright page is not counted or numbered; thus, numbering begins with Roman numeral "ii" on the dedication page (if used) or on the table of contents (if there is no dedication page). The subsequent pages are then numbered consecutively through the end of the abstract.
2.8.2. Text Section
Use Arabic numerals for all pages of the text section. Depending upon the structure of your manuscript, its preface, introduction, or Chapter 1 will be Arabic page 1. Number the subsequent pages consecutively to the end of your manuscript including any appendices and the bibliography. Dashes, periods, underlining, and letter suffixes (e.g.,10a, 10b) are not permitted before, after, or under your page numbers.
 You may choose one of two pagination styles for the text and reference sections of the manuscript.
A. Number all the pages at the bottom center of each page.
B. Number the first page of each section at the bottom center and all remaining pages of
that section in the upper right corner. (The sections are the introduction, each chapter, the bibliography, and each appendix. Endnotes are considered part of their chapter, and not a separate section.)
Check each page before submitting your manuscript to the University Archives to ensure that there are no missing or misnumbered pages.
[back to Table of Contents][top of page]
2.9. Figures and illustrations
2.9.1. Captions and Numbering
Place table numbers and titles above each table, and figure numbers and legends below each figure; if you choose a different pattern, be consistent throughout the manuscript. If space is not available within the margins of your figures/tables page for your caption or title, place it on the page preceding the illustrative material. Include both pages in your consecutive pagination and list the page containing the caption in the list of figures or list of tables (see section 2.2.1., Preliminary Pages Section).
Number all figures and tables sequentially, either by chapter or throughout the entire manuscript. You may use letter suffixes to identify figures or tables (e.g., Table 3a or Figure 12d), but such use should reflect some relational quality among the figures/tables so numbered. Do not add a suffix simply because you add a figure/table at the last moment if its data bears little or no relationship to the figure/table that precedes it.
2.9.2. Photographs and Other Illustrations
Photographs and other illustrations included in your manuscript can be either in black and white or in color. Those images must fit within the standard page size of 8 ½” x 11” and must fit within the 1” margins as stated in Section 2.6.
2.9.3. Handwritten Marks
Use only black, permanent, non-smearing ink for handwritten symbols or formulas, drawings, diacritical marks, etc. Black ink images reproduce the best. Blue inks vary widely in their reproducibility, from intense to nonexistent.
[back to Table of Contents][top of page]
2.10. Footnotes and Endnotes
"Footnotes" appear at the bottom of a page. "Endnotes" appear at the end of each chapter/part or all together after the last chapter/part in the text section. Your committee should be your guide regarding your choice of footnotes or endnotes. If these notes are few in number, and there is only one on any page, you may use an asterisk, instead of a numeral, to designate it. However, if your notes are more numerous, you must number them sequentially throughout your manuscript. You may not mix asterisks with numerals.
[back to Table of Contents][top of page]
2.11. Electronic and Audiovisual Appendices 
Electronic or audiovisual data may be included as Supplemental Files in an ETD submission. Your committee should agree that the information contained in the supplemental files is of such a character that a medium other than text is necessary. For ETD submissions, information on attaching supplementary files is available in section 6.1.
[back to Table of Contents][top of page]
2.12. Style Manuals 
In most instances, your academic department or discipline should be your guide regarding the style guide most applicable to your thesis/dissertation. You should select the style manual that is most commonly used in your field of study, and you should follow it consistently.
If your department has not designated a style manual, those listed below may be helpful. They are the standards for various broad disciplines and are available in the UCI Libraries and the UCI Bookstore.

Publication Manual of the American Psychological Association (APA Style Manual). Sixth edition. Washington, D.C.: American Psychological Association, 2010.
CBE Style Manual Committee. Council of Biology Editors Style Manual: A Guide for Authors, Editors, and Publishers in the Biological Sciences. Fourth edition.  1978.
The Chicago Manual of Style. (Formerly: A Manual of Style). Sixteenth edition. Chicago: University of Chicago Press, 2010.
Handbook for Authors of Papers in American Chemical Society Publications. Washington, D.C.: American Chemical Society, 1978.
Gibaldi, Joseph. The MLA Style Manual.  Third edition.  New York: The Modern Language Association of America, 2008.
Turabian, Kate L. A Manual for Writers of Term Papers, Theses and Dissertations. Sixth edition. Revised by John Grossman and Alice Bennett. Chicago: University of Chicago Press, 1996.
Li, Xia, and Nancy B. Crane. Electronic Style: A Guide to Citing Electronic Information. Connecticut: Meckler Publishing, 1993.

To access electronic versions of these and other style manuals and guides, the UCI Libraries maintain a research guide "Quick Reference Guide for Writing" that provides access to Citation Styles & Writing Guides.
There are templates available for Word and LaTeX. The Special Collections and Archives Department maintains the official thesis and dissertation Word templates. The LaTeX template is for dissertations only. It is not official and it is not maintained by Special Collections and Archives. However, it is accurate as of August 2013.
On more general matters of style, The Elements of Style, by William Strunk, Jr., and E. B. White (fourth edition, 1999), is an excellent guide. The Careful Writer, by Theodore M. Bernstein, also is a good source for common word-selection decisions. For spelling and many usage questions, use a dictionary (e.g., Webster's New Collegiate Dictionary). In addition, your discipline may have its own dictionary (e.g., the McGraw-Hill Dictionary of Science and Engineering).
Many common manuscript problems involve punctuation. Strunk and White's The Elements of Style and The Chicago Manual of Style (16th edition) are excellent sources for correct usage. Two basic guidelines are:

When using double or single quotation marks, place commas or periods inside the ending quotation mark. Place colons and semicolons outside the ending quotation mark.
The term "et al." requires a period after "al." The terms "e.g." and "i.e." include two periods and are followed by a comma, unless they appear at the end of a sentence.

[3. Using Copyrighted Material]

 




==> uci-manual/section3.txt <==

UCI Theses and Dissertations Manual - 3. Using Copyrighted Material





3.1. Fair Use of Quoted Material by Other Authors 

3.1.1. How to Acknowledge Use of Material by Other Authors


3.2. Incorporating Your Own Previously Published Work (Copyright held by another) 

3.2.1. Some Conditions Apply 
3.2.2. How to Acknowledge Previous Copyrights of Your Own Work


3.3. Obtaining Your Publisher's Permission when Including Material Committed to Future Publication 
3.4. Additional resources on how to find Copyright and Fair Use resources

3.1. Fair Use of Quoted Material by Other Authors
It is your responsibility to obtain permission to include (or quote) copyrighted material, unless you are the owner of the copyright or unless the material meets the "fair use" standard described in the next paragraph.
Use of copyrighted work in your dissertation without securing permission and without paying royalties is permissible when the circumstances amount to what the law calls "fair use." In order to claim “fair use” of copyrighted material, the following factors must be weighed: (1) the purpose and character of the use, including whether such use is of a commercial nature or is for non-profit educational purposes; (2) the nature of the copyrighted work; (3) the amount and substantiality of the portion used in relation to the copyrighted work as a whole; and (4) the effect of the use upon the potential market for or value of the copyrighted work (17 U.S.C. §107).
For example, you must write to the copyright owner to request permission to use the material if you quote continuously or extensively from a particular author, especially in such fields as fiction, drama, criticism, or poetry, or if you reproduce maps, charts, statistical tables, or other illustrative materials. For additional information on copyright and fair use see the U.C. Copyright Education Web Site or the Copyright Advisory Office at Columbia University Libraries.
 
3.1.1. How to Acknowledge Use of Material by Other Authors
Permission Letter from Copyright Holder
You must supply a permission letter from the copyright holder (usually the publisher) of any published material used in your manuscript (excluding material covered by "fair use"). The letter, which must state that the copyright owner is aware that “UMI may supply single copies on demand,” must be submitted as a "Copyright Permission" document along with your manuscript when you submit via the ETD system.
Acknowledgments Page
Include a statement on the acknowledgments page informing the reader that permission to use copyrighted material in your manuscript has been granted and stating the source of the permission.
Including Material Not Yet Published
If material is approved for submission which is authored by someone other than yourself (including co-authors), and the material has not yet been formally published, you must submit a permission letter from the author(s).
3.2. Incorporating Your Own Previously Published Work (Copyright held by another) 
With the approval of your thesis/dissertation committee and your academic department, your previously published work may be used to fulfill all or part of your degree requirement.
3.2.1. Some Conditions Apply
Such publications must represent research or scholarship comparable in scope and contribution to that portion of your thesis/dissertation which it is intended to replace.
In addition, to a large extent such material must be the product of your graduate study at UCI. You must provide an introduction showing the historical development, methods used, and results of your work, if such information is not part of the published material itself. This is particularly important in those instances where the material submitted is composed of several discrete publications.
[back to Table of Contents][top of page]
3.2.2. How to Acknowledge Previous Copyrights of Your Own Work
Permission Letter from Copyright Holder
You must supply a permission letter (or website statement) from the copyright holder (usually the publisher) of any published material used in your manuscript (excluding material covered by "fair use"). The letter, which must state that the copyright owner is aware that “UMI may supply single copies on demand,” must be submitted with your ETD submission as "Copyright Permission" document(s).
Acknowledgments Page
If you are the only author of the published work, include a statement informing the reader that permission to use copyrighted material in your manuscript has been granted and identifying the publication in which the material originally appeared.
Acknowledging Co-Authors
If the published material has a co-author, and if this co-author is listed by reason of having directed and supervised research which serves as the basis of the thesis/dissertation, list only your name as the author in the preliminary pages. The acknowledgments page should state:
"The text of this thesis/dissertation is a reprint of the material as it appears in (name of publication). The co-author listed in this publication directed and supervised research which forms the basis for the thesis/dissertation."
If published material is approved for submission where there is one or more co-authors other than your research director, be sure to include these names in your acknowledgements page citation.
Copyright Page
Your copyright page must contain a copyright notice, consisting of the following three elements, for each previously published work:

The symbol © (the letter in a circle), or the word "Copyright"
The year of publication (i.e., the year in which the material was first published)
The name of the copyright owner

Example:
Chapter 3 © 2003 Springer-Verlag
Portion of Chapter 4 © 2009 Springer-Verlag
Chapter 5 © 2008 John Wiley & Sons, Inc.
All other materials © 2015 John Doe
The last copyright notice in the above example indicates that the author of the manuscript holds the copyright for all materials not previously published.
Including Material Not Yet Published
If material is approved for submission which is authored by someone other than yourself (including co-authors), and the material has not yet been formally published, you must submit a permission letter from the author(s), as a supplementary file.
[back to Table of Contents][top of page]
3.3. Obtaining Your Publisher's Permission when Including Material Committed to Future Publication
If you intend to include any material that has been formally committed to future publication (whether the material is authored by you or someone else), you must submit with your manuscript a letter from that publisher giving you permission to include the material. The letter must indicate the year of publication and the name of the author or publisher who will hold the copyright and must be submitted with your ETD submission as a "Copyright Permission" document.
Include this information on the copyright page. In addition, include a statement acknowledging permission received on your acknowledgments page.
[back to Table of Contents][top of page]
3.4. Additional resources on how to find Copyright and Fair Use resources
Copyright and fair use are of special concern in higher education and research. The UCI Libraries provide resources for both creators and users of copyrighted materials. The Copyright and Fair Use Resources page can help you find answers to common questions about copyright and fair use; it is not intended to serve as legal advice.
[4. Copyrighting Your Manuscript]

 




==> uci-manual/section4.txt <==

UCI Theses and Dissertations Manual - 4. Copyrighting Your Manuscript





4.1. How to Secure Copyright
4.2. Copyright Page
4.3. Copyright Registration

4.1. How to Secure Copyright 
As the author of your thesis or dissertation, only you are legally entitled to authorize publication or reproduction of your intellectual property, although you may assign your rights to others.
Copyright is secured automatically when a work is created, which is when it is fixed in a tangible form for the first time. Under present U.S. copyright law, the term of the copyright is the author's life plus 70 years.
[back to Table of Contents][top of page]
4.2. Copyright Page
The use of copyright notice is the prerogative of the copyright owner and does not require advance permission from, or registration with, the U.S. Copyright Office. The use of such notice is highly recommended, because it informs the public that the work is protected by copyright, identifies the copyright owner, and shows the year of first publication.
The notice must contain the following three elements:

The symbol © (the letter in a circle), or the word "Copyright"
The year of publication (i.e., the year in which you are filing your manuscript)
The name of the copyright owner (i.e., your name as it appears on the title page)

Example: © 2015 John Doe
[back to Table of Contents][top of page]
4.3. Copyright Registration
You may choose to copyright your manuscript by including the copyright notice but not formally registering your copyright. However, to fully protect your rights in a copyright dispute and to be eligible for damages caused by infringement, you must register your copyright.  You can register your copyright at any time within its term.
If you are submitting a Ph.D. dissertation, you may have the copyright registered for you by UMI Dissertation Services (a division of ProQuest Information and Learning Company). UMI will register your copyright and submit your manuscript to the Library of Congress. If you are submitting your thesis or dissertation electronically, you can request that UMI register your copyright through the UMI ETD system. If you request this, you will pay for that service by credit card in the UMI ETD system.
To register your copyright yourself, refer to section 7.3., Important Contacts.
[5. Submitting Your Manuscript to University Archives]





==> uci-manual/section5.txt <==

UCI Theses and Dissertations Manual - 5. Submitting Your Manuscript to University Archives





5.1. Introduction
5.2. Master's Thesis Submission Checklist (Electronic Filing)
5.3. Ph.D. Dissertation Submission Checklist (Electronic Filing)
5.4. Publishing Your Work Elsewhere and Embargoes

5.1. Introduction 
Proofread every page of your manuscript carefully before submitting it to ensure there are no missing or misnumbered pages.
Throughout your manuscript, and on any forms you submit, ensure that you have used your full legal name as it appears on official University records. Use the exact name of your degree as it is listed in section 7.2., Graduate Degrees Awarded by UCI.
All forms required to submit a master's thesis electronically are online and available in section 5.2 of the manual.
All forms required to submit a doctoral dissertation are online and available in section 5.3 of the manual.
All forms required to submit a doctoral dissertation electronically through the ETD system are online and available in section 5.4 of the manual.
[back to Table of Contents][top of page]
5.2. Master's Thesis Submission Checklist (Electronic Filing):
Follow the link below.
http://www.grad.uci.edu/forms/current-student/Masters_Thesis_Checklist.docx
[back to Table of Contents][top of page]
5.3. Ph.D. Dissertation Submission Checklist (Electronic Filing): 
Follow the link below.
http://www.grad.uci.edu/forms/current-student/Phd_Dissertation_Checklist.docx
[back to Table of Contents][top of page]
5.4. Publishing Your Work Elsewhere and Embargoes 
If you plan to publish your work elsewhere, when you submit your manuscript via the ETD system you can request that ProQuest withhold your manuscript for a period of 6 months, 1-6 years and by exception, an option to request more than 6 years. This is requesting an embargo, and it means that your manuscript will be neither cataloged for the UC Irvine Libraries collection nor published by UMI ProQuest in their databases until after the embargo period concludes. Current UC Irvine policy requires immediate release of doctoral dissertations and master's theses.
You may request an embargo of up to 6 years on the Ph.D. Form II/Signature page (or Master's Thesis Signature page) with no memo required. If you would like to request an embargo of more than 6 years, you must attach a memo but it does not need a signature from your advisor or department.
Options for the period of time an embargo may be granted are: 6 months, 1-6 years and by exception, an option to request more than 6 years. If you are submitting your dissertation electronically, the ETD system provides you with the options of requesting an embargo of 6 months, 1-6 years and by exception, an option to request more than 6 years.
[6. Electronic Doctoral Dissertation and Master's Thesis Submission Procedure]
 
Back
 
 





==> uci-manual/section6.txt <==

UCI Theses and Dissertations Manual - 6. Electronic Doctoral Dissertation and Master's Thesis Submission Procedures





6.1 Submitting Electronically the Doctoral Dissertation or Master's Thesis
6.2 UCI Open Access Service

UCI allows Doctoral students and Master students to submit their dissertation or thesis electronically via the UMI ETD system. All required and optional paper forms need to be submitted to the Graduate Division, 120 Aldrich Hall by the submission deadline.
Electronic submissions of a doctoral dissertation or master’s thesis must follow all formatting requirements set forth in the manual.  It is the responsibility of the student to ensure that the doctoral dissertation or master’s thesis appears as originally intended when it is accessed or printed. An original Ph.D. Form II/Signature page or Master’s thesis/Signature page, with official original committee signatures and other signatures (as appropriate) must be submitted to the Graduate Division with all other final degree paperwork. The manuscript submitted electronically (ETD) should not include a signature page.
The doctoral dissertation or master’s thesis must be submitted as a single electronic Portable Document Format (PDF) file. If the original doctoral dissertation or master’s thesis is a Microsoft Word or RTF file, you will be able to convert the doctoral dissertation or master’s thesis to a PDF at the UCI Dissertation Submission Site. If the doctoral dissertation or master’s thesis is not in Microsoft Word, RTF or PDF - e.g. LaTeX or WordPerfect - it must be converted to PDF before the student uses the Submission Site. Certain types of fonts and graphics work better with PDF, and special attention should be paid to creating equations for PDF conversion. Optional supplemental files (images, video, audio) that are an integral part of the doctoral dissertation or master’s thesis but not part of the full text may also be submitted electronically, upon approval of your committee.
[back to Table of Contents][top of page]
6.1. Submitting Electronically the Doctoral Dissertation or Master's Thesis 
Electronic doctoral dissertations and master's theses must be submitted via the UCI ETD Dissertation Submission Site.
When the doctoral dissertation or master’s thesis is ready to be submitted, students click on “Submit Your Dissertation/Thesis” in the left sidebar. This link opens the log-in page for students to click on the “New user” link to create a free account. If an account has already been created, students enter the appropriate email address and password into the text boxes provided and click “Log-In.” If you are submitting a revision, use the revise dissertation link in the email from sent to you from the reviewer; do not create a new account.
Once the log-in is successful, students follow the instructions and links. In addition to properly formatting your doctoral dissertation or master’s thesis, you will need to choose one of four publishing options. Please see the options site for details on the four options and discuss them with your committee chair. Current UC Irvine policy requires immediate release of doctoral dissertations and master’s theses. If you  wish   to delay publication with an embargo, you  must complete the embargo section of the Ph.D. Form II/Signature page or the Master's Thesis Signature Page.
Options for the period of time an embargo may be granted are: 6 months, 1-6 years and by exception, an option to request more than 6 years. For this option, you must attach a brief memo of explanation addressed to the Graduate Dean. The student’s acceptance of the Submission Agreement and ProQuest Release is required in order to submit the electronic doctoral dissertation or master’s thesis. These agreements contain standard language that is also part of the paper contract that one would sign while filing a paper doctoral dissertation or master’s thesis. Students click on “Accept” to agree to these terms.
Next, students complete the required text boxes with student name and contact information and click “Continue.”
The next page requires information about the doctoral dissertation or master’s thesis and student’s degree. Students paste or type the doctoral dissertation or master’s thesis abstract into the appropriate text box. There is a limit of 250 words for the Master’s thesis abstract and a limit of 350 words for the Ph.D. dissertation abstract.
Finally, students indicate whether ProQuest is authorized to register the student’s claim to copyright with the U.S. Copyright Office for an optional $55 fee. Once students click on “Submit,” the next page may take a few minutes to load.
The next page is an optional order form for printed, bound copies of the doctoral dissertation or master’s thesis. To place an order, students complete the relevant fields and click on “Place order.” Otherwise, students may click on “Continue without ordering copies.”
The final page gives students the opportunity to verify the accuracy of the submission. If the submission is satisfactory, students click on “Log out.”
An automatic confirmation of receipt email will be sent to students as soon as the manuscript is submitted. Upon review of the electronic doctoral dissertation or master’s thesis, the University Archives will send an email to students identifying any problems or questions prior to the final approval. If the manuscript clears all requirements, a final confirmation e-mail from the University Archives providing confirmation of a successfully submitted electronic doctoral dissertation or master's thesis will be sent to students. A printed copy of this email needs to be submitted to the Graduate Division, along with all other forms.  Students will need to submit required corresponding forms, to the Graduate Division, Aldrich Hall 120, once they have submitted their thesis or dissertations electronically.
For technical questions, students may contact http://www.etdadmin.com/cgi-bin/main/faq?siteId=0. For questions about doctoral dissertation or master's thesis required forms, students may contact the Graduate Division at 949-824-4611.
6.2. UCI Open Access Service
It is the policy of the University of California, Irvine that dissertations and theses be published and made available for public access. [In June 2000, Graduate Council voted unanimously to reaffirm the requirement that dissertations be published and made available for public use.]  Electronic copies of all UCI theses and dissertations submitted to the ETD system will be routed to the UCI Libraries shortly after the formatting of your manuscript has been accepted by University Archives. The Libraries will preserve and make accessible to the public all theses and dissertations submitted electronically, in accordance with the Libraries policies and best practices. Such access includes online public access through the University of California’s open access repository eScholarship.  Providing such access increases the availability and dissemination of your work at no charge to you, a benefit UMI/ProQuest will provide only for a fee. If you request an embargo (see Section 6.1 above) and that request is approved, the Libraries will honor the embargo and provide access to the dissertation and or thesis only when the embargo period concludes. With that embargo, the ETD is not cataloged for the UCI Libraries collection nor published by UMI/ProQuest in their databases nor made available in eScholarship until after the embargo period concludes. All students who submit an ETD must complete and sign the “Open Access” agreement form, which can be found as part of the Ph.D. Form II/Signature Page and Master’s Thesis signature page listed consent and release.
Students may still submit their thesis or dissertation in paper rather than as an ETD. Paper theses and dissertations will not be made available in eScholarship. Masters theses submitted in paper are bound and made available for circulation, but they are not available online.  This is a good option for MFA students who do not want their theses distributed on the web.  Paper dissertations are still sent to ProQuest, where they are scanned for inclusion in the ProQuest Digital Dissertations Database.  Distribution is limited and available exclusively through UMI/ProQuest. In order to gain access to a UCI ETD online, a researcher must be affiliated with an institution that subscribes to a full-text option in ProQuest.  The full-text options are very expensive, and few universities subscribe. Most institutions subscribe to the abstract and index product.  The UC system subscribes to the abstract and index product, but we pay extra to include UC full text dissertations from 1997 to the present; access is restricted to authorized UC users.  
[7. Appendices]





==> uci-manual/section7.txt <==

UCI Theses and Dissertations Manual - 7. Appendices




Templates
Students are responsible for adherence to all requirements specified in this manual. Do not rely principally on the format of another student's thesis/dissertation when preparing your own manuscript. We maintain a Word template that conforms to all formatting requirements. 


Ph.D dissertation template
Master's thesis template


*If you experience problems downloading the Word templates, let us know through the Electronic Thesis/Dissertation Consultation Request Form. We will forward the templates as an email attachment.



LaTeX template: We do not maintain an official LaTeX template. However, this template is accurate as of December 2013: https://github.com/lotten/uci-thesis-latex. If you are using a LaTeX template, please check to see that it conforms to the Word template that we maintain.



7.1. Sample Preliminary Pages

The formatting of your preliminary pages should resemble that of the following samples.  Please note that these sample pages are not to scale (i.e. the page size is less than 8.5”x11” and the margins are less than 1” on the top, left, right, and bottom).


7.1.1. Sample Title Page(Master's Thesis)
7.1.2. Sample Title Page (Ph.D. Dissertation)
7.1.3. Sample Copyright Page
7.1.4. Sample Copyright Page (Pre-published materials)
7.1.5. Sample Dedication Page (Optional)
7.1.6. Sample Table of Contents (Master's Thesis)
7.1.7. Sample Table of Contents (Ph.D. Dissertation)
7.1.8. Sample List of Figures
7.1.9. Sample List of Tables
7.1.10. Sample Acknowledgments Page
7.1.11. Sample Curriculum Vitae (Ph.D.s only)
7.1.12. Sample Abstract of the Thesis
7.1.13. Sample Abstract of the Dissertation



7.2. Graduate Degrees Awarded by UCI
Follow the link below for a list of the graduate degrees awarded by UCI during the current academic year. You must use this wording everywhere that your degree name appears in your manuscript.
Web Site: http://www.grad.uci.edu/academics/degree-programs/index.html

7.3. Important Contacts


7.4. Graduate Student Deadlines
Available at: http://www.grad.uci.edu/academics/filing%20deadlines/index.html
*Dates are subject to change.

7.5. Thesis and Dissertation Frequently Asked Questions (FAQ)


7.6. Points to Double Check- Avoid These Common Mistakes! 






==> uci-manual/toc.txt <==

UCI Thesis and Dissertation Manual (Electronic Submission)






Manuscript Preparation and Submission Procedures for Electronic (ETD) Submission


Master's Theses and Ph.D. Dissertations
2018 - 2019

Prepared by: University Archives, The UCI Libraries and the Graduate Division
University of California, Irvine
Printable version of the manual (PDF) Requires Adobe Acrobat (free download).
 
Acknowledgments:
We are indebted to similar manuals at UCLA, UCSB, and UCSD for ideas on presentation and content.
The information in this publication will be made available in alternate formats for people with disabilities, upon request. Requests should be directed to University Archives, telephone (949) 824-3947 or e-mail to archives@uci.edu.


1. Basic Information for the Candidate
1.1. Introduction to Using the Manual
1.2. Your Responsibilities as a Candidate
1.3. The Role of University Archives
2. Preparing Your Manuscript
2.1. Introduction
2.2. Manuscript Sections
2.3. Length
2.4. Paper Size
2.5. Selecting a Typeface
2.6. Margins
2.7. Spacing and Layout
2.8. Pagination
2.9. Figures and Illustrations
2.10. Footnotes and Endnotes
2.11. Electronic and Audiovisual Appendices
2.12. Style Manuals
3. Using Copyrighted Material
3.1. Fair Use of Quoted Material by Other Authors
3.2. Incorporating Your Previously Published Work (Copyright held by another)
3.3. Obtaining Your Publisher's Permission When Including Material Committed to Future Publication
3.4. Additional resources on how to find Copyright and Fair Use resources
4. Copyrighting Your Manuscript
4.1. How to Secure Copyright
4.2. Copyright Page
4.3. Copyright Registration
5. Submitting Your Manuscript to University Archives
5.1. Introduction
5.2. Master's Thesis Submission Checklist (Electronic Filing)
5.3. Ph.D. Dissertation Submission Checklist (Electronic Filing)
5.4. Publishing Your Work Elsewhere
6. Electronic Dissertation Filing Procedures
6.1 Submitting Electronically the Doctoral Dissertation or Master's Thesis
6.2. UCI Open Access Service
7. Appendices
7.1. Sample Preliminary Pages
7.2. Graduate Degrees Awarded by UCI
7.3. Important Contacts
7.4. Graduate Student Deadlines
7.5. Thesis and Dissertation Frequently Asked Questions (FAQ)
7.6. Points to Double Check- Avoid These Common Mistakes!




